Packing Returning Secretaries

We study online secretary problems with returns in combinatorial packing domains with $n$ candidates that arrive sequentially over time in random order. The goal is to accept a feasible packing of candidates of maximum total value. In the first variant, each candidate arrives exactly twice. All $2n$ arrivals occur in random order. We propose a simple 0.5-competitive algorithm that can be combined with arbitrary approximation algorithms for the packing domain, even when the total value of candidates is a subadditive function. For bipartite matching, we obtain an algorithm with competitive ratio at least $0.5721 - o(1)$ for growing $n$, and an algorithm with ratio at least $0.5459$ for all $n \ge 1$. We extend all algorithms and ratios to $k \ge 2$ arrivals per candidate. In the second variant, there is a pool of undecided candidates. In each round, a random candidate from the pool arrives. Upon arrival a candidate can be either decided (accept/reject) or postponed (returned into the pool). We mainly focus on minimizing the expected number of postponements when computing an optimal solution. An expected number of $\Theta(n \log n)$ is always sufficient. For matroids, we show that the expected number can be reduced to $O(r \log (n/r))$, where $r \le n/2$ is the minimum of the ranks of matroid and dual matroid. For bipartite matching, we show a bound of $O(r \log n)$, where $r$ is the size of the optimum matching. For general packing, we show a lower bound of $\Omega(n \log \log n)$, even when the size of the optimum is $r = \Theta(\log n)$.

==> data-10-3.txt <==
1 1.295
2 1.7262
3 2.6042
4 1.8422
5 1.1142
6 0.7872
7 0.6116
8 0.5084
9 0.4394
10 0.38


==> data-100-30.txt <==
1 1.2356
2 1.2572
3 1.2672
4 1.3004
5 1.3094
6 1.3254
7 1.4244
8 1.403
9 1.4746
10 1.5262
11 1.5098
12 1.5686
13 1.6304
14 1.6474
15 1.7004
16 1.7568
17 1.8026
18 1.8576
19 1.9306
20 2.0472
21 2.1152
22 2.2338
23 2.3218
24 2.4544
25 2.6344
26 2.814
27 3.0312
28 3.3306
29 3.8492
30 4.8714
31 4.0172
32 3.0524
33 2.5542
34 2.2538
35 2.07
36 1.8464
37 1.6546
38 1.5686
39 1.4848
40 1.4024
41 1.3644
42 1.306
43 1.2164
44 1.1728
45 1.1088
46 1.0682
47 1.033
48 0.9992
49 0.9776
50 0.9188
51 0.9266
52 0.8864
53 0.8286
54 0.8326
55 0.7914
56 0.7924
57 0.7686
58 0.7436
59 0.7152
60 0.682
61 0.6744
62 0.6742
63 0.638
64 0.646
65 0.6076
66 0.6028
67 0.6184
68 0.5852
69 0.5664
70 0.5566
71 0.5666
72 0.5562
73 0.5362
74 0.5416
75 0.5124
76 0.5006
77 0.4958
78 0.4852
79 0.4896
80 0.4832
81 0.4876
82 0.4656
83 0.4688
84 0.4446
85 0.4568
86 0.4292
87 0.4442
88 0.4264
89 0.4248
90 0.416
91 0.3932
92 0.3952
93 0.3944
94 0.3838
95 0.3824
96 0.3728
97 0.3638
98 0.3832
99 0.362
100 0.3588


==> data-1000-300.txt <==
10 1.1595
20 1.252
30 1.2455
40 1.3155
50 1.3265
60 1.404
70 1.389
80 1.4115
90 1.4455
100 1.505
110 1.547
120 1.617
130 1.707
140 1.671
150 1.73
160 1.8195
170 1.833
180 1.9215
190 2.0035
200 2.09
210 2.144
220 2.261
230 2.44
240 2.503
250 2.7105
260 2.91
270 3.154
280 3.4965
290 4.2215
300 7.195
310 3.5205
320 2.7505
330 2.4455
340 2.109
350 1.953
360 1.7505
370 1.661
380 1.5355
390 1.4295
400 1.389
410 1.356
420 1.266
430 1.188
440 1.13
450 1.1365
460 1.03
470 1.009
480 1.0135
490 0.973
500 0.901
510 0.904
520 0.8675
530 0.793
540 0.8265
550 0.796
560 0.778
570 0.728
580 0.714
590 0.7335
600 0.6995
610 0.7125
620 0.6825
630 0.636
640 0.6275
650 0.6135
660 0.5895
670 0.593
680 0.563
690 0.597
700 0.56
710 0.5625
720 0.528
730 0.527
740 0.5365
750 0.484
760 0.508
770 0.5035
780 0.499
790 0.47
800 0.4435
810 0.443
820 0.455
830 0.4715
840 0.4495
850 0.4305
860 0.4365
870 0.4105
880 0.405
890 0.4515
900 0.4205
910 0.4095
920 0.411
930 0.405
940 0.3915
950 0.36
960 0.3575
970 0.381
980 0.3705
990 0.3635
1000 0.365


==> returning Secretaries/data-10-3.txt <==
1 1.295
2 1.7262
3 2.6042
4 1.8422
5 1.1142
6 0.7872
7 0.6116
8 0.5084
9 0.4394
10 0.38


==> returning Secretaries/data-100-30.txt <==
1 1.2356
2 1.2572
3 1.2672
4 1.3004
5 1.3094
6 1.3254
7 1.4244
8 1.403
9 1.4746
10 1.5262
11 1.5098
12 1.5686
13 1.6304
14 1.6474
15 1.7004
16 1.7568
17 1.8026
18 1.8576
19 1.9306
20 2.0472
21 2.1152
22 2.2338
23 2.3218
24 2.4544
25 2.6344
26 2.814
27 3.0312
28 3.3306
29 3.8492
30 4.8714
31 4.0172
32 3.0524
33 2.5542
34 2.2538
35 2.07
36 1.8464
37 1.6546
38 1.5686
39 1.4848
40 1.4024
41 1.3644
42 1.306
43 1.2164
44 1.1728
45 1.1088
46 1.0682
47 1.033
48 0.9992
49 0.9776
50 0.9188
51 0.9266
52 0.8864
53 0.8286
54 0.8326
55 0.7914
56 0.7924
57 0.7686
58 0.7436
59 0.7152
60 0.682
61 0.6744
62 0.6742
63 0.638
64 0.646
65 0.6076
66 0.6028
67 0.6184
68 0.5852
69 0.5664
70 0.5566
71 0.5666
72 0.5562
73 0.5362
74 0.5416
75 0.5124
76 0.5006
77 0.4958
78 0.4852
79 0.4896
80 0.4832
81 0.4876
82 0.4656
83 0.4688
84 0.4446
85 0.4568
86 0.4292
87 0.4442
88 0.4264
89 0.4248
90 0.416
91 0.3932
92 0.3952
93 0.3944
94 0.3838
95 0.3824
96 0.3728
97 0.3638
98 0.3832
99 0.362
100 0.3588


==> returning Secretaries/data-1000-300.txt <==
10 1.1595
20 1.252
30 1.2455
40 1.3155
50 1.3265
60 1.404
70 1.389
80 1.4115
90 1.4455
100 1.505
110 1.547
120 1.617
130 1.707
140 1.671
150 1.73
160 1.8195
170 1.833
180 1.9215
190 2.0035
200 2.09
210 2.144
220 2.261
230 2.44
240 2.503
250 2.7105
260 2.91
270 3.154
280 3.4965
290 4.2215
300 7.195
310 3.5205
320 2.7505
330 2.4455
340 2.109
350 1.953
360 1.7505
370 1.661
380 1.5355
390 1.4295
400 1.389
410 1.356
420 1.266
430 1.188
440 1.13
450 1.1365
460 1.03
470 1.009
480 1.0135
490 0.973
500 0.901
510 0.904
520 0.8675
530 0.793
540 0.8265
550 0.796
560 0.778
570 0.728
580 0.714
590 0.7335
600 0.6995
610 0.7125
620 0.6825
630 0.636
640 0.6275
650 0.6135
660 0.5895
670 0.593
680 0.563
690 0.597
700 0.56
710 0.5625
720 0.528
730 0.527
740 0.5365
750 0.484
760 0.508
770 0.5035
780 0.499
790 0.47
800 0.4435
810 0.443
820 0.455
830 0.4715
840 0.4495
850 0.4305
860 0.4365
870 0.4105
880 0.405
890 0.4515
900 0.4205
910 0.4095
920 0.411
930 0.405
940 0.3915
950 0.36
960 0.3575
970 0.381
980 0.3705
990 0.3635
1000 0.365

